Direct Wide-Field Radio Imaging in Real-Time at High Time Resolution using Antenna Electric Fields

The recent demonstration of a real-time direct imaging radio interferometry correlator represents a new capability in radio astronomy. However wide field imaging with this method is challenging since wide-field effects and array non-coplanarity degrade image quality if not compensated for. Here we present an alternative direct imaging correlation strategy using a Direct Fourier Transform (DFT), modelled as a linear operator facilitating a matrix multiplication between the DFT matrix and a vector of the electric fields from each antenna. This offers perfect correction for wide field and non-coplanarity effects. When implemented with data from the Long Wavelength Array (LWA), it offers comparable computational performance to previously demonstrated direct imaging techniques, despite having a theoretically higher floating point cost. It also has additional benefits, such as imaging sparse arrays and control over which sky co-ordinates are imaged, allowing variable pixel placement across an image. It is in practice a highly flexible and efficient method of direct radio imaging when implemented on suitable arrays. A functioning Electric Field Direct imaging architecture using the DFT is presented, alongside an exploration of techniques for wide-field imaging similar to those in visibility based imaging, and an explanation of why they do not fit well to imaging directly with the digitized electric field data. The DFT imaging method is demonstrated on real data from the LWA telescope, alongside a detailed performance analysis, as well as an exploration of its applicability to other arrays.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
